Homoclinic saddle to saddle-focus transitions in 4D systems

A saddle to saddle-focus homoclinic transition when the stable leading eigenspace is 3-dimensional (called the 3DL bifurcation) is analyzed. Here a pair of complex eigenvalues and a real eigenvalue exchange their position relative to the imaginary axis, giving rise to a 3-dimensional stable leading eigenspace. This transition is different from the standard Belyakov bifurcation, where a double real eigenvalue splits either into a pair of complex-conjugate eigenvalues or two distinct real eigenvalues. In the wild case, we obtain sets of codimension 1 and 2 bifurcation curves and points that asymptotically approach the 3DL bifurcation point and have a structure that differs from that the standard Belyakov case. We also give an example of this bifurcation in the wild case occuring in a perturbed Lorenz-Stenflo 4D ODE model.

==> Images/cp.dat <==
  -4.8277748e-02  -4.7735641e-02
  -4.2853540e-02  -2.3574563e-02
  -3.8389131e-02  -1.1790541e-02
  -3.4716367e-02  -5.9664034e-03
  -3.1667890e-02  -3.0482608e-03
  -2.9107623e-02  -1.5691760e-03
  -2.6931269e-02  -8.1256477e-04
  -2.5060110e-02  -4.2272810e-04
  -2.3434638e-02  -2.2073084e-04
  -2.2009472e-02  -1.1559688e-04


==> Images/lppd1.dat <==
  -2.5100238e-02  -1.2679658e-02
  -2.2290657e-02  -6.5663504e-03
  -2.0062324e-02  -3.4285027e-03
  -1.8247704e-02  -1.7993982e-03
  -1.6739195e-02  -9.4764283e-04
  -1.5464156e-02  -5.0027477e-04
  -1.4371585e-02  -2.6456748e-04
  -1.3424514e-02  -1.4010119e-04
  -1.2595437e-02  -7.4267094e-05
  -1.1863435e-02  -3.9401153e-05


==> Images/lppd2.dat <==
  -6.8728440e-03  -1.4802759e-03
  -6.1871321e-03  -7.8390308e-04
  -5.6231423e-03  -4.1595551e-04
  -5.1520676e-03  -2.2099685e-04
  -4.7531671e-03  -1.1751514e-04
  -4.4112733e-03  -6.2525452e-05
  -4.1151027e-03  -3.3281613e-05
  -3.8561206e-03  -1.7721099e-05
  -3.6277684e-03  -9.4381076e-06
  -3.4249321e-03  -5.0276577e-06


==> Images/r1_1.dat <==
  -2.2885016e-02  -1.1329596e-02
  -2.0339780e-02  -5.8927974e-03
  -1.8309568e-02  -3.0848724e-03
  -1.6651283e-02  -1.6217625e-03
  -1.5270744e-02  -8.5507002e-04
  -1.4103227e-02  -4.5177931e-04
  -1.3102731e-02  -2.3907284e-04
  -1.2235644e-02  -1.2666484e-04
  -1.1476831e-02  -6.7172703e-05
  -1.0807113e-02  -3.5650007e-05


==> Images/r1_2.dat <==
  -4.9106965e-04  -5.2368318e-05
  -4.8529063e-04  -8.9357361e-05
  -4.7281146e-04  -2.9246430e-05
  -4.4630892e-04  -1.5962248e-05
  -4.1829932e-04  -8.6118920e-06
  -3.9153284e-04  -4.6189982e-06
  -3.6696273e-04  -2.4699226e-06
  -3.4477388e-04  -1.3186873e-06
  -3.2485580e-04  -7.0350767e-07
  -3.0697954e-04  -3.7517618e-07


==> Images/r2_1.dat <==
  -2.3104053e-02  -1.1454847e-02
  -2.0441356e-02  -5.9256748e-03
  -1.8357592e-02  -3.0936966e-03
  -1.6674314e-02  -1.6241643e-03
  -1.5281911e-02  -8.5572984e-04
  -1.4108689e-02  -4.5196178e-04
  -1.3105423e-02  -2.3912355e-04
  -1.2236979e-02  -1.2667898e-04
  -1.1477496e-02  -6.7176657e-05
  -1.0807446e-02  -3.5651115e-05


==> Images/r2_2.dat <==
  -7.3473307e-04  -1.3455558e-04
  -6.1079153e-04  -6.5156479e-05
  -5.3085536e-04  -3.2871209e-05
  -4.7469023e-04  -1.6990978e-05
  -4.3226894e-04  -8.9039388e-06
  -3.9845074e-04  -4.7019541e-06
  -3.7040956e-04  -2.4935164e-06
  -3.4650618e-04  -1.3254274e-06
  -3.2572049e-04  -7.0541284e-07
  -3.0741514e-04  -3.7571786e-07

